Search for Primordial Black Holes with SGARFACE

The Short GAmma Ray Front Air Cherenkov Experiment (SGARFACE) uses the Whipple 10 m telescope to search for bursts of $\gamma$ rays. SGARFACE is sensitive to bursts with duration from a few ns to $\sim$20 $\mu$s and with $\gamma$-ray energy above 100 MeV. SGARFACE began operating in March 2003 and has collected 2.2 million events during an exposure time of 2267 hours. A search for bursts of $\gamma$ rays from explosions of primordial black holes (PBH) was carried out. A Hagedorn-type PBH explosion is predicted to be visible within 60 pc of Earth. Background events were caused by cosmic rays and by atmospheric phenomena and their rejection was accomplished to a large extent using the time-resolved images. No unambiguous detection of bursts of $\gamma$ rays could be made as the remaining background events mimic the expected shape and time development of bursts. Upper limits on the PBH explosion rate were derived from the SGARFACE data and are compared to previous and future experiments. We note that a future array of large wide-field air-Cherenkov telescopes equipped with a SGARFACE-like trigger would be able to operate background-free with a 20 to 30 times higher sensitivity for PBH explosions.

==> response.txt <==
Response to Reviewer:

Thank you for the comments. I have revised the parts that were commented on. I have also revised the entire text to be more clear and readable. In particular, the section on the selection method for burst events was revised and I carefully looked at all events again. I added a short discussion on two interesting events that I had previously discarded. Figures of these events were added.

Please see my comments (marked with >>>>>>>>>>>) below the reviewer's comments (marked with <<<<<<<<)

Best regards,
   Martin



Ms. Ref. No.:  ASTROPARTPHYS-D-08-00120
Title: Search for Primordial Black Holes with SGARFACE
Astroparticle Physics

Dear Mr Martin Schroedter,

Reviewers have now commented on your paper. You will see that they are advising that your paper be accepted after a few revisions. When you resubmit, please submit a list of changes or a rebuttal against each point which is being raised.

To submit a revision, please go to http://ees.elsevier.com/astropartphys/ and login as an Author. Your Your username is: saysmartin and your Your password is: schroedter238584. On your Main Menu page is a folder entitled "Submissions Needing Revision". You will find your submission record there. 

Yours sincerely,

S. Dodelson
Receiving Editor
Astroparticle Physics

Reviewers' comments:


Reviewer #1: I have only a few suggestions for minor revisions before publication:
<<<<<<<<<<<<<<<<<<<<<<<<<<<<<<<<<<<<<<<<<<<<<<<<<<<<<<<<<<
** Near the end of the introduction, you end a paragraph with "If extra dimensions exist below the currently measured scale of gravity...the black hole evaporation would be affected".  How exactly?  Does this make PBH bursts more or less likely to be visible with SGARFACE?
>>>>>>>>>>>>>>>>>>>>>>>>>>>>>>>>>>>>>>>>>>>>>>>>>>>>>>
Instead of completely evaporating, PBHs may leave behind Planck mass relics, see \citet{Carr2005} and references therein. Because of their small mass, Planck relics do not affect $\gamma$-ray emission, but may possibly contribute to dark matter \citep{MacGibbon1987,Barrau2004}. If extra dimensions exist below the currently measured scale of gravity, $\sim$~10~$\mu$m \citep{Ferrari2006}, black hole evaporation would release less detectable energy~\citep{Argyres1998,Nouicer2007}.




<<<<<<<<<<<<<<<<<<<<<<<<<<<<<<<<<<<<<<<<<<<<<<<<<<<<<<<
** In Section 2 you go into great detail as to what cuts are made on the data to get down to your final sample.  Then in Section 3, you end up discarding that entire sample for somewhat ambiguous reasons:  
  One group of events are cut "by eye" to eliminate a moving object in the field of view -- whose eye?  Does this depend on who is doing the viewing?  There should be a more systematic method to eliminate these moving objects for you sample a la another cut as done in Section 2.
>>>>>>>>>>>>>>>>>>>>>>>>>>>>>>>>>>>>>>>>>>>>>>>>>>>>>>>>
The duration of events passing all cuts is shown in Fig.~\ref{fig:duration_ultraShort}. Due to the simple parameters and loose cuts, a number of background events pass the cuts. Instead of further refining the cuts at this point, we describe the most likely origin of the remaining events. The hypothesis that the events could \emph{only} have originated from a burst of gamma rays is tested by investigating the image and time-development in more detail and considering the circumstances under which the event occurred: weather, tracking/slewing, comments by observer in the nightly log.

Three distinct populations are visible in Fig.~\ref{fig:duration_ultraShort}. The largest number of events are very short and bright cosmic rays of at least 5 TeV and $>$3\degr\ arrival direction with respect to the telescope pointing. A second detector separated by at least a few hundred meter would be needed distinguish cosmic rays from bursts of $\gamma$ rays. A second population peaks near 300~ns, while a third group of events is seen to have durations longer 7~$\mu$s.

Next, details are given about the second population of events, those of duration between 120~ns and 500~ns in Fig.~\ref{fig:duration_ultraShort}. The time-resolved analysis of the 87 events contained in this group reveals that a large fraction exhibit a characteristic spot of $\sim$0.3\degr\ diameter moving through the field of view at $\sim5\times 10^{-3}$~\degr/ns. The three events that were detected at less than 45\degr\ elevation develop in a downwards direction in the field of view. Events detected near zenith appear to have random directions. If the detected radiation of these events is fluorescence emission from a cosmic ray traveling perpendicular to the line of sight, then the total light collected by SGARFACE corresponds to primary energies between $\sim2.5-25\times10^{17}$~eV~\cite[pg. 288-290]{Longair1992}. Because the timing and image parameters were calculated using a moment analysis, it is difficult to distinguish the motion of a compact spot from the image of a burst of $\gamma$ rays seen largely off-axis. A more sophisticated analysis coupled with cuts on the timing gradient as a function of off-axis distance and image brightness would likely have eliminated these events. After identifying by eye 51 events that clearly show the characteristic spot and removing those from the data set, the event durations of the total data set, corresponding to 36,118 events, are shown in Fig.~\ref{fig:duration}. Of the remaining events in the second population, 22 show a light distribution that peaks at the camera edge and slowly moves in time, making a burst origin unlikely. The other 14 events satisfy the criteria for burst images; that is they exhibit a broad image shape and uniform time development. Further investigation shows that 12 of these events were seen mainly off-axis, resulting in ambiguity as to the determination of their origin. It is possible that all events have were caused by cosmic-ray fluorescence emission with the detected variations being due to differences in energy and the viewing angle. The two remaining events occurred at 10:47 UTC, 20 April 2007 and at 08:03 UTC, 23 April 2007. The events show an extremely broad angular light distribution, $>2$\degr, and uniform time development with rise time of 20~ns, fall time of 40~ns, and total duration of $\sim$140~ns.  The time-integrated images are shown in Fig.~\ref{fig:broadEvents}. The first event occurred during routine observations of Mrk~501 at 80.5\degr~El and 332\degr~AZ, and the second event was recorded just before the nightly calibration (zenith) run was carried out with the telescope pointed at 80\degr~El and 0\degr~AZ; corresponding to a random direction in the sky. They occurred during very good night sky conditions and no detector malfunction could be identified. SWIFT detected a gamma-ray burst at 6:18 UTC, 20 April, but no burst was detected on 23 April. We note that atmospheric fluorescence from a burst of X-rays could produce short events with a very broad angular distribution~\cite{Elliot1972}. However, we do not claim to have detected bursts of $\gamma$ rays or of X-rays, because we cannot completely rule out atmospheric phenomena.



<<<<<<<<<<<<<<<<<<<<<<<<<<<<<<<<<<<<<<<<<<<<<<<<<<<<<<<<<<<<<<
  Another group of events are discarded citing bad night-sky conditions or terrestrial lights -- again, can't you just cut all events on bad seeing nights (or cut those outside a certain region of the sky)?  Ditto for the "atmospheric phenomena" events cited later.
>>>>>>>>>>>>>>>>>>>>>>>>>>>>>>>>>>>>>>>>>>>>>>>>>>>>>>>>>>>>>>>
Durations longer than 7~$\mu$s were measured for 24 events. The arrival direction of the events is shown in Fig.~\ref{fig:longEventsMap}. Twelve of these events occurred within 3 minutes of each other on 10 November, 2007, with the telescope pointing South at 28\degr\ elevation during very bad night-sky conditions: distant lightning was noted in the observer log. Unfortunately, it was not possible to filter out such data automatically because, as mentioned in Sect.~\ref{sec:cuts}, the GPS time stamps in the 10~m database that are necessary to correlate the observer's weather-rating with individual SGARFACE events were missing since 2007.

Paragraph in Section~\ref{sec:cuts} says:
===========
The 10~m observing log contains the rating of weather conditions by the observers. We did not use these ratings in cutting run-time a-priori for two reasons: One, the ratings are subjective and two, the GPS time information was not recorded properly in the 10~m run-header files beginning in 2007. The later would have made a cross-correlation of the weather information with SGARFACE events a very labor intensive project. Instead, we decided to use all available data and only investigate the observing conditions for events that passed our selection criteria. The majority of 10~m observations are taken during good or very good night-sky conditions, though occasionally the telescope was operated for short periods of time when the weather was bad. By including all available data, the integrated lifetime of SGARFACE may be too large large by as much as 10\%. We do not apply a compensating lifetime reduction in the analysis.





<<<<<<<<<<<<<<<<<<<<<<<<<<<<<<<<<<<<<<<<<<<<<<<<<<<<<<<<
  The 9.5 <mu>s event that gets excluded for a "patchy structure" that is "incompatible as arising from a burst of <gamma>-rays" does appear patchy, though it's not clear that it is incompatible.  Figure 2 shows what the light distribution looks like for a simulated event, but an event in SGARFACE would presumably be different -- more akin to that in Fig. 6 (but just appears to define your variables) or Fig. 22 (for a cosmic ray event).  
  In the end, it does appear as though you have no candidate bursts, but there should be a way to more systematically exclude non-candidates (especially if this PBH burst search continues).
>>>>>>>>>>>>>>>>>>>>>>>>>>>>>>>>>>>>>>>>>>>>>>>>>>>>>>>>>>>
During the previous night and under good night-sky conditions, six of the 24 events occurred within one minute of each other, while the telescope was slewing to a new observing position. These events were probably caused by RF noise generated by the telescope tracking system. Another two events occurred during engineering operation while the telescope was not scheduled for astronomical observations. One event occurred during a run flagged as bad by the observers due to a high trigger rate in part of the camera. Another event, Fig.~\ref{fig:patchyEvent}, shows patchy structure and is incompatible with the smooth distribution of the integrated Cherenkov light expected from a burst of $\gamma$ rays, shown in Fig.~\ref{fig:Cherenkov_distribution}. In any case, these events are excluded because the 10~m was not performing astronomical observations. The remaining two events show a rising time-development past the initial drop-off from the peak and are longer than the 16~$\mu$s FADC depth. These events passed the analysis cuts because only the initial peak is parameterized while the subsequent time development is ignored. A possible explanation for these events is distant, high-altitude lightning. In summary, no events detected at the longest durations can be explained solely by a burst of $\gamma$ rays.






<<<<<<<<<<<<<<<<<<<<<<<<<<<<<<<<<<<<<<<<<<<<<<<<<<<<<<<<<<<<<<<<<<<<<<<<
** My last comment is about background, or rather other bursts that would create 1 GeV photons detectable in SGARFACE.  In Section 4, you mention contemporaneous <gamma>-ray emission with giant radio bursts, which presumably could be differentiated from PBH bursts through simultaneous radio monitoring - but are there any others?  Would a PBH burst (in the Hagedorn model) also have a radio signal that could mimic one of these giant radio bursts?  Ideally there should be something about a PBH burst that is a smoking gun.
>>>>>>>>>>>>>>>>>>>>>>>>>>>>>>>>>>>>>>>>>>>>>>>>>>>>>>>>>>>>>>>>>>>>>>>>>>>>>
In this paper we considered bursts of $\gamma$ rays to be produced during the final, explosive evaporation of PBHs. In itself, a burst detected with SGARFACE would not be sufficient to claim the detection of a PBH explosion, as bursts might be produced by the emission of $\gamma$ rays contemporaneous with giant radio pulses~\cite{Lyutikov2008} or perhaps via some other, as yet undiscovered, mechanism. The smoking gun to claim the detection of a Hagedorn-type PBH explosion would include measurements of the neutrino and graviton emission, as well as radio and optical observations~\cite{Rees1977,Heckler1997}, but see \cite{MacGibbon2008} for a refutal on such emission. Future searches for bursts should strive towards such a multi-messenger approach.
